Bridging Diversity and Uncertainty in Active learning with Self-Supervised Pre-Training

This study addresses the integration of diversity-based and uncertainty-based sampling strategies in active learning, particularly within the context of self-supervised pre-trained models. We introduce a straightforward heuristic called TCM that mitigates the cold start problem while maintaining strong performance across various data levels. By initially applying TypiClust for diversity sampling and subsequently transitioning to uncertainty sampling with Margin, our approach effectively combines the strengths of both strategies. Our experiments demonstrate that TCM consistently outperforms existing methods across various datasets in both low and high data regimes.

==> figures/ablations/cifar10_steps_tcm.tikz <==
% This file was created with tikzplotlib v0.10.1.
\begin{tikzpicture}[
scale=0.415,
font=\Large
]

\definecolor{darkcyan32144140}{RGB}{32,144,140}
\definecolor{darkgray176}{RGB}{176,176,176}
\definecolor{gold25323136}{RGB}{253,231,36}
\definecolor{indigo68184}{RGB}{68,1,84}
\definecolor{lightgray204}{RGB}{204,204,204}

\begin{groupplot}[group style={group size=4 by 1}]
\nextgroupplot[
legend cell align={left},
legend columns=3,
legend style={
  fill opacity=0.8,
  draw opacity=1,
  text opacity=1,
  at={(0.5,-0.3)},
  anchor=north,
  draw=lightgray204
},
tick align=outside,
tick pos=left,
title={Tiny},
x grid style={darkgray176},
xlabel={Cumulative Budget},
xmin=7.5, xmax=62.5,
xtick style={color=black},
y grid style={darkgray176},
ylabel={Accuracy (\%)},
ymin=34.6575555020365, ymax=79.2202475247457,
ytick style={color=black}
]
\path [fill=indigo68184, fill opacity=0.3]
(axis cs:10,58.7042577614111)
--(axis cs:10,43.3611422385889)
--(axis cs:12,36.6831324121596)
--(axis cs:14,38.9745086110464)
--(axis cs:16,43.6738060180171)
--(axis cs:18,48.8365932792428)
--(axis cs:20,51.4017716013094)
--(axis cs:22,55.6749943631361)
--(axis cs:24,59.0051100381352)
--(axis cs:26,55.4963923659655)
--(axis cs:28,55.4880507794955)
--(axis cs:30,59.4776438567032)
--(axis cs:32,58.3428133718406)
--(axis cs:34,61.9152230703428)
--(axis cs:36,65.3195364279935)
--(axis cs:38,67.3736638449885)
--(axis cs:40,68.3604364751063)
--(axis cs:42,68.8613769311921)
--(axis cs:44,69.6239825833001)
--(axis cs:46,69.3810204181859)
--(axis cs:48,70.5184708929878)
--(axis cs:50,70.7546885876408)
--(axis cs:50,74.8631114123592)
--(axis cs:50,74.8631114123592)
--(axis cs:48,74.0576624403456)
--(axis cs:46,74.1714462484807)
--(axis cs:44,72.1953507500333)
--(axis cs:42,72.1498230688079)
--(axis cs:40,70.9983635248937)
--(axis cs:38,69.5965361550114)
--(axis cs:36,70.3845302386731)
--(axis cs:34,69.2898435963239)
--(axis cs:32,67.8694532948261)
--(axis cs:30,63.0529561432968)
--(axis cs:28,64.8334825538379)
--(axis cs:26,65.8846743007012)
--(axis cs:24,66.0936232951981)
--(axis cs:22,65.1584056368639)
--(axis cs:20,58.4940283986906)
--(axis cs:18,53.7945400540905)
--(axis cs:16,49.9414606486496)
--(axis cs:14,41.8354247222869)
--(axis cs:12,48.7245342545071)
--(axis cs:10,58.7042577614111)
--cycle;

\path [fill=darkcyan32144140, fill opacity=0.3]
(axis cs:10,58.7042577614111)
--(axis cs:10,43.3611422385889)
--(axis cs:15,43.5679457579781)
--(axis cs:20,49.5702883719093)
--(axis cs:25,45.6403750086067)
--(axis cs:30,55.394336676665)
--(axis cs:35,61.6170642038053)
--(axis cs:40,64.7747747904453)
--(axis cs:45,68.2687274908237)
--(axis cs:50,70.2859718769803)
--(axis cs:55,71.6469293853774)
--(axis cs:60,72.749444046121)
--(axis cs:60,77.0170226205457)
--(axis cs:60,77.0170226205457)
--(axis cs:55,77.1946706146226)
--(axis cs:50,74.2272947896864)
--(axis cs:45,73.8470058425097)
--(axis cs:40,68.109558542888)
--(axis cs:35,71.2134024628613)
--(axis cs:30,69.2643966566683)
--(axis cs:25,58.36469165806)
--(axis cs:20,59.8047116280907)
--(axis cs:15,49.8767209086886)
--(axis cs:10,58.7042577614111)
--cycle;

\path [fill=gold25323136, fill opacity=0.3]
(axis cs:10,58.7042577614111)
--(axis cs:10,43.3611422385889)
--(axis cs:20,50.9193130533768)
--(axis cs:30,67.7198869933986)
--(axis cs:40,58.6212509034129)
--(axis cs:50,69.0679628558965)
--(axis cs:60,71.1968842915234)
--(axis cs:60,73.72044904181)
--(axis cs:60,73.72044904181)
--(axis cs:50,71.6288371441035)
--(axis cs:40,65.3909490965871)
--(axis cs:30,73.2553796732681)
--(axis cs:20,59.1112202799565)
--(axis cs:10,58.7042577614111)
--cycle;

\addplot [indigo68184, dotted, mark=*, mark size=1.5, mark options={solid}]
table {%
10 51.0326995849609
12 42.7038345336914
14 40.4049682617188
16 46.8076324462891
18 51.3155670166016
20 54.9478988647461
22 60.4166984558105
24 62.5493659973145
26 60.6905326843262
28 60.1607666015625
30 61.2653007507324
32 63.1061325073242
34 65.6025314331055
36 67.8520355224609
38 68.4850997924805
40 69.6793975830078
42 70.5055999755859
44 70.90966796875
46 71.7762298583984
48 72.2880630493164
50 72.8088989257812
};
\addlegendentry{S = 2}
\addplot [darkcyan32144140, dotted, mark=*, mark size=1.5, mark options={solid}]
table {%
10 51.0326995849609
15 46.7223320007324
20 54.6875
25 52.0025329589844
30 62.3293647766113
35 66.4152297973633
40 66.4421691894531
45 71.0578689575195
50 72.2566299438477
55 74.4207992553711
60 74.8832321166992
};
\addlegendentry{S = 5}
\addplot [gold25323136, dotted, mark=*, mark size=1.5, mark options={solid}]
table {%
10 51.0326995849609
20 55.015266418457
30 70.4876327514648
40 62.0060997009277
50 70.3483963012695
60 72.4586639404297
};
\addlegendentry{S = 10}

\nextgroupplot[
legend cell align={left},
legend columns=3,
legend style={
  fill opacity=0.8,
  draw opacity=1,
  text opacity=1,
  at={(0.5,-0.3)},
  anchor=north,
  draw=lightgray204
},
tick align=outside,
tick pos=left,
title={Low},
x grid style={darkgray176},
xlabel={Cumulative Budget},
xmin=37.5, xmax=312.5,
xtick style={color=black},
y grid style={darkgray176},
ymin=75.0254988434294, ymax=85.4028700110339,
ytick style={color=black}
]
\path [fill=indigo68184, fill opacity=0.3]
(axis cs:50,78.337202467134)
--(axis cs:50,75.497197532866)
--(axis cs:62,76.7799471215229)
--(axis cs:74,75.7648656135101)
--(axis cs:86,76.3745683945505)
--(axis cs:98,79.2019381831289)
--(axis cs:110,80.201332444177)
--(axis cs:122,80.283936713779)
--(axis cs:134,80.4790305601173)
--(axis cs:146,80.9689460325558)
--(axis cs:158,80.9941506761881)
--(axis cs:170,81.6937673289116)
--(axis cs:182,82.1778158343868)
--(axis cs:194,82.4431724772549)
--(axis cs:206,82.1242583246238)
--(axis cs:218,82.6770412069538)
--(axis cs:230,82.4515083902177)
--(axis cs:242,83.105182563694)
--(axis cs:254,82.8997196295818)
--(axis cs:266,83.1761122565877)
--(axis cs:278,82.9874154321681)
--(axis cs:290,83.2914423627145)
--(axis cs:290,84.2373576372855)
--(axis cs:290,84.2373576372855)
--(axis cs:278,84.0474512344985)
--(axis cs:266,84.2538877434123)
--(axis cs:254,84.1350803704182)
--(axis cs:242,84.1182841029727)
--(axis cs:230,83.8200249431156)
--(axis cs:218,83.6932254597129)
--(axis cs:206,83.4558083420429)
--(axis cs:194,83.1548941894118)
--(axis cs:182,82.8903841656132)
--(axis cs:170,82.7188993377551)
--(axis cs:158,82.4307159904785)
--(axis cs:146,82.2134539674442)
--(axis cs:134,82.4699027732161)
--(axis cs:122,82.548263286221)
--(axis cs:110,82.1370008891564)
--(axis cs:98,81.3314618168711)
--(axis cs:86,79.6688982721162)
--(axis cs:74,77.6565343864899)
--(axis cs:62,78.4643862118104)
--(axis cs:50,78.337202467134)
--cycle;

\path [fill=darkcyan32144140, fill opacity=0.3]
(axis cs:50,78.337202467134)
--(axis cs:50,75.497197532866)
--(axis cs:75,79.1798977009462)
--(axis cs:100,76.3983200241387)
--(axis cs:125,79.9723043936388)
--(axis cs:150,80.4184834637222)
--(axis cs:175,81.3173647285906)
--(axis cs:200,81.6068278948566)
--(axis cs:225,82.0175670182059)
--(axis cs:250,83.6279690085022)
--(axis cs:275,83.968368603736)
--(axis cs:300,83.7481902343749)
--(axis cs:300,84.7593430989584)
--(axis cs:300,84.7593430989584)
--(axis cs:275,84.3595647295973)
--(axis cs:250,84.2689643248311)
--(axis cs:225,84.1731663151275)
--(axis cs:200,83.4165721051434)
--(axis cs:175,82.9696352714094)
--(axis cs:150,81.5965832029445)
--(axis cs:125,81.1178956063612)
--(axis cs:100,81.063946642528)
--(axis cs:75,80.8506356323871)
--(axis cs:50,78.337202467134)
--cycle;

\path [fill=gold25323136, fill opacity=0.3]
(axis cs:50,78.337202467134)
--(axis cs:50,75.497197532866)
--(axis cs:100,79.4184496968639)
--(axis cs:150,79.3954656202785)
--(axis cs:200,82.3225944037454)
--(axis cs:250,84.0479512988986)
--(axis cs:300,84.4294286784026)
--(axis cs:300,84.9311713215973)
--(axis cs:300,84.9311713215973)
--(axis cs:250,84.513515367768)
--(axis cs:200,83.8142722629213)
--(axis cs:150,81.7485343797215)
--(axis cs:100,81.8513503031361)
--(axis cs:50,78.337202467134)
--cycle;

\addplot [indigo68184, dotted, mark=*, mark size=1.5, mark options={solid}]
table {%
50 76.9171981811523
62 77.6221694946289
74 76.7107009887695
86 78.0217361450195
98 80.2667007446289
110 81.1691665649414
122 81.4160995483398
134 81.4744644165039
146 81.5912017822266
158 81.7124328613281
170 82.2063369750977
182 82.5341033935547
194 82.7990341186523
206 82.7900314331055
218 83.1851348876953
230 83.1357650756836
242 83.6117324829102
254 83.5174026489258
266 83.7149963378906
278 83.5174331665039
290 83.7643966674805
};
\addlegendentry{S = 12}
\addplot [darkcyan32144140, dotted, mark=*, mark size=1.5, mark options={solid}]
table {%
50 76.9171981811523
75 80.015266418457
100 78.7311325073242
125 80.5450973510742
150 81.0075302124023
175 82.1435012817383
200 82.5117034912109
225 83.0953674316406
250 83.9484634399414
275 84.1639633178711
300 84.2537689208984
};
\addlegendentry{S = 25}
\addplot [gold25323136, dotted, mark=*, mark size=1.5, mark options={solid}]
table {%
50 76.9171981811523
100 80.6349029541016
150 80.5719985961914
200 83.0684356689453
250 84.2807312011719
300 84.6802978515625
};
\addlegendentry{S = 50}

\nextgroupplot[
legend cell align={left},
legend columns=3,
legend style={
  fill opacity=0.8,
  draw opacity=1,
  text opacity=1,
  at={(0.5,-0.3)},
  anchor=north,
  draw=lightgray204
},
tick align=outside,
tick pos=left,
title={Mid},
x grid style={darkgray176},
xlabel={Cumulative Budget},
xmin=187.5, xmax=1562.5,
xtick style={color=black},
y grid style={darkgray176},
ymin=82.6619033586875, ymax=87.8338770352237,
ytick style={color=black}
]
\path [fill=indigo68184, fill opacity=0.3]
(axis cs:250,84.1738069287427)
--(axis cs:250,82.8969930712573)
--(axis cs:312,83.1116544067837)
--(axis cs:374,84.3846185356671)
--(axis cs:436,85.127405739301)
--(axis cs:498,85.5541319416203)
--(axis cs:560,85.4939418565945)
--(axis cs:622,85.6542822868404)
--(axis cs:684,85.9094877658118)
--(axis cs:746,86.1267050833443)
--(axis cs:808,85.9085094909404)
--(axis cs:870,85.7309256426146)
--(axis cs:932,86.0001926239225)
--(axis cs:994,86.290819406406)
--(axis cs:1056,86.2896851765237)
--(axis cs:1118,86.4404963695945)
--(axis cs:1180,86.3998221716307)
--(axis cs:1242,86.6468855103778)
--(axis cs:1304,86.9065113888336)
--(axis cs:1366,86.9205773573188)
--(axis cs:1428,86.9015379050978)
--(axis cs:1490,86.757305739301)
--(axis cs:1490,87.120294260699)
--(axis cs:1490,87.120294260699)
--(axis cs:1428,87.2094620949022)
--(axis cs:1366,87.0198226426812)
--(axis cs:1304,87.240355277833)
--(axis cs:1242,87.1767811562889)
--(axis cs:1180,87.2173111617027)
--(axis cs:1118,86.9072369637389)
--(axis cs:1056,86.7347148234762)
--(axis cs:994,87.1377139269273)
--(axis cs:932,86.6560740427442)
--(axis cs:870,86.5212076907187)
--(axis cs:808,86.5142238423929)
--(axis cs:746,86.4576282499891)
--(axis cs:684,86.3427122341882)
--(axis cs:622,86.2655843798263)
--(axis cs:560,86.3630581434055)
--(axis cs:498,85.9796680583797)
--(axis cs:436,85.490394260699)
--(axis cs:374,85.3621147976662)
--(axis cs:312,84.8660789265496)
--(axis cs:250,84.1738069287427)
--cycle;

\path [fill=darkcyan32144140, fill opacity=0.3]
(axis cs:250,84.1738069287427)
--(axis cs:250,82.8969930712573)
--(axis cs:375,84.7053574617988)
--(axis cs:500,84.9394857486414)
--(axis cs:625,85.1894811179966)
--(axis cs:750,86.0439024862376)
--(axis cs:875,86.2240032949942)
--(axis cs:1000,86.501049623166)
--(axis cs:1125,86.3895117000367)
--(axis cs:1250,86.4780264378343)
--(axis cs:1375,86.460693242495)
--(axis cs:1500,86.801355564483)
--(axis cs:1500,87.3545111021836)
--(axis cs:1500,87.3545111021836)
--(axis cs:1375,87.362906757505)
--(axis cs:1250,86.9235735621657)
--(axis cs:1125,87.0928216332967)
--(axis cs:1000,86.5592837101674)
--(axis cs:875,86.7105967050058)
--(axis cs:750,86.4148308470957)
--(axis cs:625,86.2095188820034)
--(axis cs:500,85.3011809180252)
--(axis cs:375,85.3197758715345)
--(axis cs:250,84.1738069287427)
--cycle;

\path [fill=gold25323136, fill opacity=0.3]
(axis cs:250,84.1738069287427)
--(axis cs:250,82.8969930712573)
--(axis cs:500,83.3997299423385)
--(axis cs:750,85.7876341798203)
--(axis cs:1000,86.4714208628722)
--(axis cs:1250,86.4992310976368)
--(axis cs:1500,86.7098126773461)
--(axis cs:1500,87.5987873226538)
--(axis cs:1500,87.5987873226538)
--(axis cs:1250,87.2795022356965)
--(axis cs:1000,86.9751124704612)
--(axis cs:750,86.4465658201797)
--(axis cs:500,84.9102700576615)
--(axis cs:250,84.1738069287427)
--cycle;

\addplot [indigo68184, dotted, mark=*, mark size=1.5, mark options={solid}]
table {%
250 83.535400390625
312 83.9888687133789
374 84.8733673095703
436 85.3088989257812
498 85.7668991088867
560 85.9284973144531
622 85.9599304199219
684 86.1260986328125
746 86.2921676635742
808 86.2113647460938
870 86.1260681152344
932 86.3281326293945
994 86.7142639160156
1056 86.5121994018555
1118 86.6738662719727
1180 86.8085632324219
1242 86.9118347167969
1304 87.0734329223633
1366 86.9701995849609
1428 87.0554962158203
1490 86.9387969970703
};
\addlegendentry{S = 62}
\addplot [darkcyan32144140, dotted, mark=*, mark size=1.5, mark options={solid}]
table {%
250 83.535400390625
375 85.012565612793
500 85.1203308105469
625 85.6995010375977
750 86.2293701171875
875 86.4673004150391
1000 86.5301666259766
1125 86.7411651611328
1250 86.700798034668
1375 86.9117965698242
1500 87.0779342651367
};
\addlegendentry{S = 125}
\addplot [gold25323136, dotted, mark=*, mark size=1.5, mark options={solid}]
table {%
250 83.535400390625
500 84.1549987792969
750 86.1171035766602
1000 86.7232666015625
1250 86.8893661499023
1500 87.154296875
};
\addlegendentry{S = 250}

\nextgroupplot[
legend cell align={left},
legend columns=3,
legend style={
  fill opacity=0.8,
  draw opacity=1,
  text opacity=1,
  at={(0.5,-0.3)},
  anchor=north,
  draw=lightgray204
},
tick align=outside,
tick pos=left,
title={High},
x grid style={darkgray176},
xlabel={Cumulative Budget},
xmin=750, xmax=6250,
xtick style={color=black},
y grid style={darkgray176},
ymin=85.448393268989, ymax=88.5779714151378,
ytick style={color=black}
]
\path [fill=indigo68184, fill opacity=0.3]
(axis cs:1000,86.0148865122467)
--(axis cs:1000,85.5906468210867)
--(axis cs:1250,86.6166365944489)
--(axis cs:1500,86.740111442029)
--(axis cs:1750,86.8427484214816)
--(axis cs:2000,87.1039299381875)
--(axis cs:2250,87.2328536618671)
--(axis cs:2500,87.2088938780941)
--(axis cs:2750,87.1941201363377)
--(axis cs:3000,87.311880418238)
--(axis cs:3250,87.5629816159784)
--(axis cs:3500,87.408161956518)
--(axis cs:3750,87.7024492812018)
--(axis cs:4000,87.620337493736)
--(axis cs:4250,87.5986100539161)
--(axis cs:4500,87.6052592888064)
--(axis cs:4750,87.658515502691)
--(axis cs:5000,87.7160024491354)
--(axis cs:5250,87.8721552292959)
--(axis cs:5500,87.7226821369599)
--(axis cs:5750,87.855899323074)
--(axis cs:6000,87.6740909282621)
--(axis cs:6000,87.9365757384046)
--(axis cs:6000,87.9365757384046)
--(axis cs:5750,88.1677673435926)
--(axis cs:5500,88.4357178630401)
--(axis cs:5250,88.196444770704)
--(axis cs:5000,88.1909975508646)
--(axis cs:4750,87.9790178306423)
--(axis cs:4500,88.1670073778602)
--(axis cs:4250,88.1197899460839)
--(axis cs:4000,87.9723291729306)
--(axis cs:3750,88.1596173854649)
--(axis cs:3500,87.933038043482)
--(axis cs:3250,87.8500850506883)
--(axis cs:3000,87.7150529150954)
--(axis cs:2750,87.7610131969957)
--(axis cs:2500,87.7372394552393)
--(axis cs:2250,87.4708130047996)
--(axis cs:2000,87.4560700618125)
--(axis cs:1750,87.5915182451851)
--(axis cs:1500,87.2900218913043)
--(axis cs:1250,86.7580300722177)
--(axis cs:1000,86.0148865122467)
--cycle;

\path [fill=darkcyan32144140, fill opacity=0.3]
(axis cs:1000,86.0148865122467)
--(axis cs:1000,85.5906468210867)
--(axis cs:1500,86.4978555782558)
--(axis cs:2000,87.0756011057223)
--(axis cs:2500,87.5078333815156)
--(axis cs:3000,87.4906246614988)
--(axis cs:3500,87.5836521512002)
--(axis cs:4000,87.7716794109477)
--(axis cs:4500,87.6758633706424)
--(axis cs:5000,87.7338268806676)
--(axis cs:5500,87.474696439644)
--(axis cs:6000,87.6032927969111)
--(axis cs:6000,88.2138405364223)
--(axis cs:6000,88.2138405364223)
--(axis cs:5500,87.8485702270227)
--(axis cs:5000,87.9666397859991)
--(axis cs:4500,88.0335366293576)
--(axis cs:4000,87.8928539223856)
--(axis cs:3500,87.7934811821331)
--(axis cs:3000,88.1469086718345)
--(axis cs:2500,87.7614999518178)
--(axis cs:2000,87.3227988942777)
--(axis cs:1500,87.0743444217442)
--(axis cs:1000,86.0148865122467)
--cycle;

\path [fill=gold25323136, fill opacity=0.3]
(axis cs:1000,86.0148865122467)
--(axis cs:1000,85.5906468210867)
--(axis cs:2000,86.0668933289754)
--(axis cs:3000,87.170908744837)
--(axis cs:4000,87.2071898920016)
--(axis cs:5000,87.7366553039689)
--(axis cs:6000,87.8421559703743)
--(axis cs:6000,88.0558440296257)
--(axis cs:6000,88.0558440296257)
--(axis cs:5000,88.0894780293645)
--(axis cs:4000,87.9634767746651)
--(axis cs:3000,87.478891255163)
--(axis cs:2000,87.4335066710246)
--(axis cs:1000,86.0148865122467)
--cycle;

\addplot [indigo68184, dotted, mark=*, mark size=1.5, mark options={solid}]
table {%
1000 85.8027648925781
1250 86.6873321533203
1500 87.0150680541992
1750 87.2171325683594
2000 87.2799987792969
2250 87.3518295288086
2500 87.4730682373047
2750 87.4775695800781
3000 87.5134658813477
3250 87.7065353393555
3500 87.6706008911133
3750 87.9310302734375
4000 87.7963333129883
4250 87.8591995239258
4500 87.8861312866211
4750 87.8187637329102
5000 87.953498840332
5250 88.0343017578125
5500 88.0792007446289
5750 88.011833190918
6000 87.8053359985352
};
\addlegendentry{S = 250}
\addplot [darkcyan32144140, dotted, mark=*, mark size=1.5, mark options={solid}]
table {%
1000 85.8027648925781
1500 86.7861022949219
2000 87.1992034912109
2500 87.6346664428711
3000 87.8187637329102
3500 87.6885681152344
4000 87.8322677612305
4500 87.8546981811523
5000 87.8502349853516
5500 87.6616363525391
6000 87.9085693359375
};
\addlegendentry{S = 500}
\addplot [gold25323136, dotted, mark=*, mark size=1.5, mark options={solid}]
table {%
1000 85.8027648925781
2000 86.7501983642578
3000 87.3248977661133
4000 87.585334777832
5000 87.9130630493164
6000 87.9489974975586
};
\addlegendentry{S = 1000}
\end{groupplot}

\end{tikzpicture}

